Star formation across cosmic time

The interstellar medium of galaxies is composed of multiple phases, including molecular, atomic, and ionized gas, as well as dust. Stars are formed within this medium from cold molecular gas clouds, which collapse due to their gravitational attraction. Throughout their life, stars emit strong radiation fields and stellar winds, and they can also explode as supernovae at the end of their life. These processes contribute to stirring the turbulent interstellar medium and regulate star formation by heating up, ionizing, and expelling part of the gas. However, star formation does not proceed uniformly throughout the history of the Universe and decrease by an order of magnitude in the last ten billion years. To understand this winding-down of star formation and assess possible variations in the efficiency of star formation, it is crucial to probe the molecular gas reservoirs from which stars are formed. In this article following my presentation at the 10th International Conference on Frontiers of Plasma Physics and Technology held in Kathmandu from 13-17 March 2023, I review some aspects of the multiphase interstellar medium and star formation, with an emphasis on the interplay between neutral and ionized phases, and present recent and ongoing observations of the molecular gas content in typical star-forming galaxies across cosmic time and in different environments. I also present some of our understanding of star-forming galaxies from theoretical models and simulations.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



